Automated Enterprise Applications Generation from Requirements Model

Enterprise applications can be automatically generated from a sophisticated OO design model based on model-driven approach. The design model contains information about how to decompose the system into components, how to encapsulate the system operations into classes, and how the objects of classes collaborate to fulfill the functionality of the system operations. However, the efforts to build the design model from a validated requirements model are not proportional to the return. In practice, it is very desirable to have an approach that can automatically generate standardized enterprise applications directly from the validated requirements models. In this paper, we propose an approach named RM2EA, which can reach this goal based on the contract-based requirements model. We demonstrate the proposed approach through 13 case studies. The evaluation result shows that the quality and efficiency of the generated applications are almost equal to the applications implemented by developers: firstly, we demonstrate that a popular type of enterprise applications (i.e., a Jakarta EE application) can be successfully generated by customizing and improving the set of rules; secondly, RM2EA can generate more readable or maintainable code; thirdly, the enterprise applications generated by RM2EA achieve similar performance in test results. Overall, the result is satisfactory, and the implementation of the proposed approach can be further enhanced and applied to software development in the industry.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.76.  Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.77.  Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.78.  Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.
	       
